Low-Complexity Coding and Source-Optimized Clustering for Large-Scale Sensor Networks

We consider the distributed source coding problem in which correlated data picked up by scattered sensors has to be encoded separately and transmitted to a common receiver, subject to a rate-distortion constraint. Although near-tooptimal solutions based on Turbo and LDPC codes exist for this problem, in most cases the proposed techniques do not scale to networks of hundreds of sensors. We present a scalable solution based on the following key elements: (a) distortion-optimized index assignments for low-complexity distributed quantization, (b) source-optimized hierarchical clustering based on the Kullback-Leibler distance and (c) sum-product decoding on specific factor graphs exploiting the correlation of the data.

==> abstractShort.txt <==
Low-Complexity Coding and Source-Optimized Clustering
for Large-Scale  Sensor Networks

We consider the distributed source coding problem in which correlated data
picked up by scattered sensors has to be encoded separately
and transmitted to a common receiver, subject to a rate-distortion constraint.
Although near-to-optimal solutions exist for this problem,
in most cases the proposed techniques do not scale to networks of hundreds of
sensors. We present a scalable solution based on the following key elements:   
(a) distortion-optimized index assignments for low-complexity distributed quantization, 
(b) source-optimized hierarchical clustering based on the Kullback
Leibler distance and (c) sum-product decoding
on specific factor graphs exploiting the correlation of the data. 
